Imagining, Studying and Realising A Less Harmful App Ecosystem

Desktop browser extensions have long allowed users to improve their experience online and tackle widespread harms on websites. So far, no equivalent solution exists for mobile apps, despite the fact that individuals now spend significantly more time on mobile than on desktop, and arguably face similarly widespread harms. In this work, we investigate mobile app extensions, a previously underexplored concept to study and address digital harms within mobile apps in a decentralised, community-driven way. We analyse challenges to adoption of this approach so far, and present a ready-to-use implementation for Android as a result of significant and careful system development. Through a range of case studies, we demonstrate that our implementation can already reduce (though not completely eliminate) a wide range of harms - similarly as browser extensions do on desktops. Our method provides a versatile foundation for a range of follow-up research into digital harms in mobile apps that has not previously been possible, given that browser extensions have long been a fruitful foundation for research studies on desktops. In other words, our system tries to address the gap of a focus on desktop interventions in previous research.

==> assets/content.json <==
[{"0":{"id":"67b86b52ab3afe76558418e769","class":"sheet","title":"Travel Plan","rootTopic":{"id":"3359f52ad57b9dac6045a94c0d","class":"topic","title":"Go Travel","structureClass":"org.xmind.ui.logic.right","children":{"attached":[{"id":"02a836b7ba5823f1dc574b499a","title":"A Must","boundaries":[],"summaries":[],"markers":[{"markerId":"tag-red"}],"style":{"id":"5fc07526-8e71-490e-911e-8178b88a04db","properties":{"fo:font-family":"Georgia","fo:font-weight":400}}},{"title":"Transportation","id":"c4ec638c-feee-4783-b10a-74c2ef69b093","markers":[{"markerId":"tag-dark-blue"}],"style":{"id":"4a562add-313f-4ca7-b3fb-f7aab569cfcc","properties":{"fo:font-family":"Georgia","fo:font-weight":400}}},{"title":"Accommodation","id":"6704fb26-2331-49f7-85a9-9b95a6271a2d","markers":[{"markerId":"tag-blue"}],"style":{"id":"6322e336-c2de-444e-ade2-4a93d462cc79","properties":{"fo:font-family":"Georgia","fo:font-weight":400}}}]},"extensions":[{"content":[{"content":"2","name":"right-number"}],"provider":"org.xmind.ui.map.unbalanced"}],"style":{"id":"302982e1-3e70-4fba-a153-1a962c0d80a4","properties":{"line-width":"4pt","line-class":"org.xmind.branchConnection.roundedfold","fo:font-family":"Georgia","fo:font-weight":700}},"image":{"src":"xap:resources/4c21ee711a26511f48195fe838ee7b68186e7f617f52119f20367924201f1351.svg","width":100,"height":99}},"extensions":[],"theme":{"id":"1f80dc8f-ab2a-43c3-8310-d78559deafd1","centralTopic":{"id":"f2f5d23b-c78f-410e-9ee3-f72a5c0edfa2","properties":{"line-color":"#54A6D6","shape-class":"org.xmind.topicShape.roundedRect","border-line-width":"0pt","line-class":"org.xmind.branchConnection.bight","line-width":"2pt","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":600,"fo:font-size":"28pt","fo:text-transform":"manual","fo:text-decoration":"none","svg:fill":"none","fill-style":"solid"}},"mainTopic":{"id":"c4b8f70c-4c95-46a7-90dd-aafd1635cb2d","properties":{"shape-class":"org.xmind.topicShape.underline","line-class":"org.xmind.branchConnection.bight","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":"500","fo:font-size":"18pt","fo:text-transform":"manual","fo:text-decoration":"none","svg:fill":"none","fill-style":"solid"}},"subTopic":{"id":"a5215f70-af76-45f6-b911-6e42beaa2f34","properties":{"svg:fill":"none","shape-class":"org.xmind.topicShape.underline","line-class":"org.xmind.branchConnection.bight","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":"normal","fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fill-style":"solid"}},"summaryTopic":{"id":"c72bd68b-fca5-42a7-a81f-06ccc2ccac2e","properties":{"border-line-color":"#F09E3A","shape-class":"org.xmind.topicShape.roundedRect","line-class":"org.xmind.branchConnection.bight","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":"400","fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","border-line-width":"0pt","fill-style":"solid","svg:fill":"#F09E3A"}},"calloutTopic":{"id":"a3beb0a5-a247-47fb-b2b0-4f1d4e15f05f","properties":{"border-line-color":"#F09E3A","callout-shape-class":"org.xmind.calloutTopicShape.balloon.roundedRect","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":"normal","fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fill-style":"solid","svg:fill":"#F09E3A"}},"floatingTopic":{"id":"9b532b06-6077-4de8-ae2e-bfd64ed205b1","properties":{"border-line-color":"#FF9C72","shape-class":"org.xmind.topicShape.roundedRect","line-class":"org.xmind.branchConnection.bight","fo:font-family":"Montserrat","fo:font-style":"normal","fo:font-weight":500,"fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","svg:fill":"none","fill-style":"solid"}},"boundary":{"id":"d1366f2b-bd32-4582-8623-472182508f4d","properties":{"svg:fill":"#54A6D6","line-color":"#54A6D6","fo:color":"","shape-class":"org.xmind.boundaryShape.roundedRect","line-width":"2","line-pattern":"dash","fo:font-family":"'Montserrat','NeverMind','NeverMind','NeverMind','NeverMind','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-weight":"normal","fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none"}},"summary":{"id":"2b613135-7ca5-4b35-a6da-aef560d26329","properties":{"line-color":"#54A6D6","shape-class":"org.xmind.summaryShape.round","line-width":"2pt"}},"relationship":{"id":"76f1157f-cf7a-4ea2-b2d8-9627f314e590","properties":{"line-color":"#54A6D6","fo:color":"","shape-class":"org.xmind.relationshipShape.curved","line-width":"2","arrow-begin-class":"org.xmind.arrowShape.none","arrow-end-class":"org.xmind.arrowShape.triangle","line-pattern":"dash","fo:text-align":"center","fo:font-family":"'Montserrat','NeverMind','NeverMind','NeverMind','NeverMind','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif','NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei',sans-serif","fo:font-style":"normal","fo:font-weight":"normal","fo:font-size":"13pt","fo:text-transform":"manual","fo:text-decoration":"none"}},"map":{"id":"769b180d-4c6c-401f-a873-c1f17c8afd53","properties":{"svg:fill":"#ffffff","multi-line-colors":"#FF9C72 #f5cd6c #F09E3A #9cc3e4","line-tapered":"none"}},"importantTopic":{"id":"bc3dc015-d13b-4ff0-ac7b-44ddf6c14302","properties":{"fill-style":"solid","svg:fill":"#d4ff71","border-line-color":"#d4ff71"}},"minorTopic":{"id":"04c011e8-9a63-441e-b95b-69b02123d52a","properties":{"fill-style":"solid","svg:fill":"#8453d6","border-line-color":"#8453d6"}},"colorThemeId":"Candy-#ffffff-MULTI_LINE_COLORS","expiredTopic":{"id":"b9dd0e04-7c51-462d-b021-a3221f3b514f","properties":{"fo:text-decoration":"line-through","fill-style":"solid"}},"skeletonThemeId":"69e995eafceaa75d4772db83ca"},"topicPositioning":"fixed","relationships":[]},"id":"67b86b52ab3afe76558418e769","class":"sheet","title":"Travel Plan","rootTopic":{"id":"3359f52ad57b9dac6045a94c0d","class":"topic","title":"Mobile App Extensions","structureClass":"org.xmind.ui.map.clockwise","extensions":[{"content":[{"content":"2","name":"right-number"}],"provider":"org.xmind.ui.map.unbalanced"}],"children":{"attached":[{"id":"6c41c2c1-27df-4ccd-bf52-3b046ad0547c","title":"User's Laptop (Docker)","position":{"x":258,"y":-208},"image":{"src":"xap:resources/e0037f277ffd135cb2acda6a308f51a17dd1a9c33f3e9fea588131ba8d126233.png","align":"top","width":80,"height":80}},{"title":"App Extension Repository","id":"edd90e68-f4cf-45a2-bc22-7f90069f8287","position":{"x":291.5,"y":124.5},"image":{"src":"xap:resources/199a419deda2375e15b1fa3d898bd2c08899430ade9ea90e0319dada03d4a53c.png","align":"top","width":80,"height":80}},{"id":"c70206a2-009f-4857-b92b-5cf770f29890","title":"Community of Researchers\nand Extension Developers","position":{"x":-239,"y":167.5},"image":{"src":"xap:resources/c3ffbf91ccbd19d03a87e30df0c6604eab9f5cd3adb02b295edcc27b27d0ae46.png","width":80,"height":80}},{"id":"bb7ea428-408e-49af-aa03-4424ef583da7","title":"User's Phone","position":{"x":-238,"y":-200.5},"image":{"src":"xap:resources/aa05fcaa4124b37dce61a543a645f290dc2fd77992b03d42fb5f1cafa4addffe.png","width":80,"height":80},"style":{"id":"aeb751c4-89d1-4038-9439-09e58f06abf7","properties":{}}}]},"style":{"id":"578876d6-cc98-45b5-b419-0438015c0a77","properties":{"line-width":"0pt","line-pattern":"solid","svg:fill":"none","fo:font-size":"24pt","fo:font-weight":"bold","fo:font-style":"normal"}}},"extensions":[{"provider":"org.xmind.ui.skeleton.structure.style","content":{"centralTopic":"org.xmind.ui.map.clockwise","mainTopic":"org.xmind.ui.logic.right"}}],"theme":{"id":"1f80dc8f-ab2a-43c3-8310-d78559deafd1","centralTopic":{"id":"f2f5d23b-c78f-410e-9ee3-f72a5c0edfa2","properties":{"line-color":"#54A6D6","shape-class":"org.xmind.topicShape.roundedRect","border-line-width":"0pt","line-class":"org.xmind.branchConnection.curve","line-width":"3pt","fo:font-family":"NeverMind","fo:font-style":"normal","fo:font-weight":500,"fo:font-size":"30pt","fo:text-transform":"manual","fo:text-decoration":"none","fill-style":"solid","line-pattern":"solid","fill-pattern":"solid","arrow-end-class":"org.xmind.arrowShape.none","alignment-by-level":"inactived","fo:text-align":"center","svg:fill":"#54A6D6"}},"mainTopic":{"id":"c4b8f70c-4c95-46a7-90dd-aafd1635cb2d","properties":{"shape-class":"org.xmind.topicShape.roundedRect","line-class":"org.xmind.branchConnection.roundedElbow","fo:font-family":"NeverMind","fo:font-style":"normal","fo:font-weight":500,"fo:font-size":"18pt","fo:text-transform":"manual","fo:text-decoration":"none","fill-style":"solid","fill-pattern":"solid","fo:text-align":"left","line-width":"2pt","border-line-width":"0pt"}},"subTopic":{"id":"a5215f70-af76-45f6-b911-6e42beaa2f34","properties":{"shape-class":"org.xmind.topicShape.roundedRect","line-class":"org.xmind.branchConnection.roundedElbow","fo:font-family":"NeverMind","fo:font-style":"normal","fo:font-weight":400,"fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fill-style":"solid","fill-pattern":"solid","fo:text-align":"left","line-width":"2pt","border-line-width":"0pt"}},"summaryTopic":{"id":"c72bd68b-fca5-42a7-a81f-06ccc2ccac2e","properties":{"border-line-color":"#F09E3A","shape-class":"org.xmind.topicShape.roundedRect","line-class":"org.xmind.branchConnection.roundedElbow","fo:font-family":"NeverMind","fo:font-style":"normal","fo:font-weight":"400","fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fill-style":"solid","fill-pattern":"solid","fo:text-align":"left","svg:fill":"none"}},"calloutTopic":{"id":"a3beb0a5-a247-47fb-b2b0-4f1d4e15f05f","properties":{"border-line-color":"#F09E3A","callout-shape-class":"org.xmind.calloutTopicShape.balloon.roundedRect","fo:font-family":"NeverMind","fo:font-style":"normal","fo:font-weight":400,"fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fill-style":"solid","svg:fill":"#F09E3A","fill-pattern":"solid","fo:text-align":"left"}},"floatingTopic":{"id":"9b532b06-6077-4de8-ae2e-bfd64ed205b1","properties":{"border-line-color":"#FF9C72","shape-class":"org.xmind.topicShape.roundedRect","line-class":"org.xmind.branchConnection.roundedElbow","fo:font-family":"NeverMind","fo:font-style":"normal","fo:font-weight":500,"fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","fill-style":"solid","line-width":"2pt","fill-pattern":"solid","fo:text-align":"left","line-pattern":"solid","arrow-end-class":"org.xmind.arrowShape.none","border-line-width":"0pt","svg:fill":"#FF9C72"}},"boundary":{"id":"d1366f2b-bd32-4582-8623-472182508f4d","properties":{"svg:fill":"#54A6D6","line-color":"#54A6D6","shape-class":"org.xmind.boundaryShape.roundedRect","line-width":"2","line-pattern":"dash","fo:font-family":"'NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif',sans-serif","fo:font-style":"normal","fo:font-weight":400,"fo:font-size":"14pt","fo:text-transform":"manual","fo:text-decoration":"none","shape-corner":"20pt","fill-pattern":"solid","fo:text-align":"center"}},"summary":{"id":"2b613135-7ca5-4b35-a6da-aef560d26329","properties":{"line-color":"#54A6D6","shape-class":"org.xmind.summaryShape.round","line-width":"2pt","line-pattern":"solid","line-corner":"8pt"}},"relationship":{"id":"76f1157f-cf7a-4ea2-b2d8-9627f314e590","properties":{"line-color":"#54A6D6","shape-class":"org.xmind.relationshipShape.curved","line-width":"2","arrow-begin-class":"org.xmind.arrowShape.none","arrow-end-class":"org.xmind.arrowShape.triangle","line-pattern":"dash","fo:text-align":"center","fo:font-family":"'NeverMind','Microsoft YaHei','PingFang SC','Microsoft JhengHei','sans-serif',sans-serif","fo:font-style":"normal","fo:font-weight":400,"fo:font-size":"13pt","fo:text-transform":"manual","fo:text-decoration":"none"}},"map":{"id":"769b180d-4c6c-401f-a873-c1f17c8afd53","properties":{"svg:fill":"#FFFFFF","multi-line-colors":"#FF9C72 #f5cd6c #F09E3A #9cc3e4","line-tapered":"none"}},"importantTopic":{"id":"bc3dc015-d13b-4ff0-ac7b-44ddf6c14302","properties":{"fill-style":"solid","svg:fill":"#D4FF71","fill-pattern":"solid"}},"minorTopic":{"id":"04c011e8-9a63-441e-b95b-69b02123d52a","properties":{"fill-style":"solid","svg:fill":"#8453D6","fill-pattern":"solid"}},"colorThemeId":"Candy-#ffffff-MULTI_LINE_COLORS","expiredTopic":{"id":"b9dd0e04-7c51-462d-b021-a3221f3b514f","properties":{"fo:text-decoration":"line-through","fill-style":"solid","svg:fill":"none"}},"skeletonThemeId":"db4a5df4db39a8cd1310ea55ea","global":{"id":"8d4b92bb-1274-4c3a-bfd8-d008acd2aa55","properties":{}}},"topicPositioning":"fixed","relationships":[{"id":"8fbdbf60-eed1-41fa-a886-0576e57a416c","end1Id":"6c41c2c1-27df-4ccd-bf52-3b046ad0547c","end2Id":"edd90e68-f4cf-45a2-bc22-7f90069f8287","controlPoints":{"0":{"x":158.38054221218562,"y":39.25034747274651},"1":{"x":164.55204275780403,"y":-74.1439507118024}},"lineEndPoints":{"0":{"x":119,"y":-3.1895438525006057},"1":{"x":132,"y":1.4730429337888609}},"title":"Provides app extensions","style":{"id":"07082017-a266-40ee-996a-f6067006bec9","properties":{"arrow-end-class":"org.xmind.arrowShape.none","arrow-begin-class":"org.xmind.arrowShape.spearhead","fo:font-size":"16pt"}}},{"id":"54784436-1571-41d5-b1a1-7e0231c8042c","end1Id":"c70206a2-009f-4857-b92b-5cf770f29890","end2Id":"edd90e68-f4cf-45a2-bc22-7f90069f8287","controlPoints":{"0":{"x":277.350094071369,"y":-70.77849251147589},"1":{"x":-231.56377838718845,"y":53.91279955772342}},"title":"Develops app extensions\nfor other users","lineEndPoints":{"0":{"x":136,"y":0.692403007490725},"1":{"x":-129,"y":9.29875246876361}},"style":{"id":"c0aa65f4-9de3-40bb-b0c7-37e20949c11f","properties":{"fo:font-size":"16pt"}}},{"id":"7b1d5949-5a60-463a-b4e2-b8903d8cbc70","end1Id":"bb7ea428-408e-49af-aa03-4424ef583da7","end2Id":"6c41c2c1-27df-4ccd-bf52-3b046ad0547c","controlPoints":{"0":{"x":259.86306209810334,"y":20.31399547569538},"1":{"x":-251.70766661259663,"y":-145.80778576954393}},"title":"Uploads apps to laptop\nto add extensions","lineEndPoints":{"0":{"x":73.5,"y":-33.545292131614275},"1":{"x":-116,"y":-41.40227698530623}},"style":{"id":"13654341-8a8e-46aa-9e36-c12e2152f388","properties":{"arrow-begin-class":"org.xmind.arrowShape.none","fo:font-size":"16pt"}}},{"id":"931f19ef-7ed2-42b9-b3cb-bf89e895820e","end1Id":"bb7ea428-408e-49af-aa03-4424ef583da7","end2Id":"c70206a2-009f-4857-b92b-5cf770f29890","controlPoints":{"0":{"angle":0.5235987755982988,"amount":0.33},"1":{"angle":0.5235987755982988,"amount":0.33}},"style":{"id":"85a8013a-199c-461e-9218-0329be0e4fa5","properties":{"shape-class":"org.xmind.relationshipShape.curved","fo:font-size":"16pt"}},"title":"Users give feedback to community"},{"id":"2d03a81a-c015-4357-b635-d36c6f42878e","end1Id":"6c41c2c1-27df-4ccd-bf52-3b046ad0547c","end2Id":"bb7ea428-408e-49af-aa03-4424ef583da7","controlPoints":{"0":{"x":-255.4629990102263,"y":89.21015775275012},"1":{"x":166.00892188334976,"y":-59.63423935626173}},"style":{"id":"a9de5250-6333-42f6-b793-9537cb00e4b3","properties":{"shape-class":"org.xmind.relationshipShape.curved","fo:font-size":"16pt"}},"title":"Sends back apps\nwith integrated extensions","lineEndPoints":{"0":{"x":-116,"y":32.42002458390391},"1":{"x":73.5,"y":47.012794931543056}}}],"coreVersion":"2.45.0","style":{"id":"a764b5ec-82bc-441d-b0a4-8a449a3be626","properties":{"line-tapered":"none"}}}]

==> assets/manifest.json <==
{"file-entries":{"content.json":{},"metadata.json":{},"resources/4c21ee711a26511f48195fe838ee7b68186e7f617f52119f20367924201f1351.svg":{},"resources/199a419deda2375e15b1fa3d898bd2c08899430ade9ea90e0319dada03d4a53c.png":{},"resources/e0037f277ffd135cb2acda6a308f51a17dd1a9c33f3e9fea588131ba8d126233.png":{},"resources/aa05fcaa4124b37dce61a543a645f290dc2fd77992b03d42fb5f1cafa4addffe.png":{},"resources/c3ffbf91ccbd19d03a87e30df0c6604eab9f5cd3adb02b295edcc27b27d0ae46.png":{},"Thumbnails/thumbnail.png":{}}}

==> assets/metadata.json <==
{"creator":{"name":"Vana","version":"12.0.1.202203292335"},"activeSheetId":"67b86b52ab3afe76558418e769"}
